Self-adjusting Advertisement of Cache Indicators with Bandwidth Constraints

Cache advertisements reduce the access cost by allowing users to skip the cache when it does not contain their datum. Such advertisements are used in multiple networked domains such as 5G networks, wide area networks, and information-centric networking. The selection of an advertisement strategy exposes a trade-off between the access cost and bandwidth consumption. Still, existing works mostly apply a trial-and-error approach for selecting the best strategy, as the rigorous foundations required for optimizing such decisions is lacking. Our work shows that the desired advertisement policy depends on numerous parameters such as the cache policy, the workload, the cache size, and the available bandwidth. In particular, we show that there is no ideal single configuration. Therefore, we design an adaptive, self-adjusting algorithm that periodically selects an advertisement policy. Our algorithm does not require any prior information about the cache policy, cache size, or workload, and does not require any apriori configuration. Through extensive simulations, using several state-of-the-art cache policies, and real workloads, we show that our approach attains a similar cost to that of the best static configuration (which is only identified in retrospect) in each case.

==> F1.budget.dat <==
budget  LRU-A   LRU-SC  LRU-CF  LFU-A   LFU-SC  LFU-CF  FRD-A   FRD-SC  FRD-CF  Hyp-A   Hyp-SC  Hyp-CF
B1   	2.6805  2.6636  2.9428  2.5747  2.4734  2.9716  2.5735  2.5257  2.8804  2.5357  2.4884  2.8657
B2   	2.6283  2.6157  2.9428  2.5073  2.4518  2.9716  2.5344  2.5025  2.8804  2.4248  2.4624  2.8657  
B3   	2.3764  2.3923  2.9428  2.3860  2.4127  2.9716  2.3219  2.3473  2.8804  2.3084  2.3365  2.8657  
B4   	2.3262  2.3144  2.9428  2.3364  2.3332  2.9716  2.2776  2.2717  2.8804  2.2636  2.2613  2.8657  


==> F1.dat <==
policy  4KAlg   4KBM    4KCF    16KAlg  16KBM   16KCF   64KAlg  64KBM   64KCF
LRU     2.6404  2.6853  3.1102  2.6212  2.6157  2.9428  2.4734  2.4239  2.7082  
W-tLFU  2.6471  2.5725  3.1825  2.5039  2.4518  2.9716  2.3203  2.3204  2.7154  
FRD     2.6622  2.6229  3.0823  2.5357  2.5025  2.8804  2.4299  2.3796  2.6926  
Hyper   2.5443  2.5734  3.0658  2.4229  2.4624  2.8657  2.3465  2.3329  2.6629  


==> F2.dat <==
policy  4KAlg   4KBM    4KCF    16KAlg  16KBM   16KCF   64KAlg  64KBM   64KCF
LRU     2.4791  2.4664  2.9944  2.0371  2.0695  2.3968  1.5565  1.5944  1.7377  
W-tLFU  2.4038  2.3124  2.9080  1.9076  1.9035  2.2615  1.5169  1.5279  1.7071  
FRD     2.3698  2.3545  2.8654  1.9059  1.9583  2.2519  1.4986  1.5398  1.6648  
Hyper   2.4269  2.3998  2.9620  1.9992  2.0298  2.3839  1.5377  1.5768  1.7410  


==> Figs/F1.F2.F1.F2_costs_AlgVsStatic.txt <==
F1.F2.F1.F2.IDJmm.C16K.M3.HB20.Lru | cost = 2.2002 | meanBw used = 19.41 | hit ratio = 0.4823
F1.F2.F1.F2.IDJmm.C16K.M3.HB20.Frd | cost = 2.0809 | meanBw used = 19.89 | hit ratio = 0.5226
F1.F2.F1.F2.IDJmm.C16K.M3.HB20.Hyperbolic | cost = 2.1340 | meanBw used = 20.25 | hit ratio = 0.4868
F1_F2_IDJ.C16K.M3.HB20.Lfu | cost = 2.0917 | meanBw used = 24.46 | hit ratio = 0.5051

F1.F2.static.C16K.M3.HB20.Lru | cost = 2.2275 | ind Size = 103749, uInterval = 5387, FP = 0.0323, FN = 0.0800 slack = 1.04
F1.F2.static.C16K.M3.HB20.Frd | cost = 2.116  | ind Size = 103749, uInterval = 5387, FP = 0.0288, FN = 0.0660 slack = 1.04
F1.F2.static.C16K.M3.HB20.Hyperbolic | cost = 2.167  | ind Size = 138090, uInterval = 7125, FP = 0.0174, FN = 0.0620 slack = 1.03
F1.F2.static.C16K.M3.HB20.Lfu | cost = 2.0718 | ind Size = 125537, uInterval = 1158, FP = 0.0162, FN = 0.0348 slack = 0.18


==> P3.dat <==
policy  4KAlg   4KBM    4KCF    16KAlg  16KBM   16KCF   64KAlg  64KBM   64KCF
LRU     3.0306  2.9950  3.9607  3.0309  2.9893  3.9388  2.8979  2.8545  3.6376  
W-tLFU  3.1559  2.9637  3.9385  2.9745  2.8052  3.6934  2.5481  2.4083  3.0892  
FRD     3.0221  2.9806  3.9451  2.9225  2.9017  3.8062  2.4676  2.4367  3.0868  
Hyper   3.0013  2.9751  3.9436  2.9359  2.9080  3.8398  2.5658  2.5360  3.2428  


==> P6.dat <==
policy  4KAlg   4KBM    4KCF    16KAlg  16KBM   16KCF   64KAlg  64KBM   64KCF
LRU     3.0304  2.9933  3.9673  3.0152  2.9938  3.9499  2.9149  2.7982  3.4975  
W-tLFU  3.1431  2.9488  3.9190  2.8975  2.7255  3.5794  1.9563  1.8871  2.3179  
FRD     2.9972  2.9742  3.9448  2.8672  2.8558  3.7447  2.1705  2.1494  2.6389  
Hyper   2.9898  2.9669  3.9391  2.8737  2.8595  3.7738  2.2074  2.1846  2.7148  


==> P8.dat <==
policy  4KAlg   4KBM    4KCF    16KAlg  16KBM   16KCF   64KAlg  64KBM   64KCF
LRU     3.0128  2.9975  3.9787  2.9135  2.9016  3.7858  2.4166  2.3968  2.9407  
W-tLFU  3.0786  2.8876  3.8266  2.7879  2.6166  3.4177  2.1021  2.0062  2.4988  
FRD     2.9500  2.9409  3.8989  2.7509  2.7470  3.5827  2.2042  2.1986  2.7022  
Hyper   2.9503  2.9419  3.9028  2.7413  2.7383  3.5725  2.1672  2.1609  2.6680  


==> gradle.dat <==
policy  4KAlg   4KBM    4KCF    16KAlg  16KBM   16KCF   64KAlg  64KBM   64KCF
LRU     1.1886  1.1770  1.2700  1.1753  1.1530  1.2400  1.4189  1.1510  1.4500  
W-tLFU  1.5540  1.4850  1.6900  1.6473  1.4800  1.6900  1.8952  1.3200  1.6900  
FRD     1.2562  1.2210  1.3300  1.2130  1.1790  1.2700  1.4232  1.1560  1.4500  
Hyper   1.2772  1.2500  1.3900  1.2001  1.1700  1.2700  1.4211  1.1540  1.4500  


==> motivation_fig_change_cache_size.dat <==
configuration   conf1       conf2
y2              1.6346      1.5944
y1              2.0695      2.1376


==> motivation_fig_change_policy.dat <==
configuration   conf1       conf2
y1              1.8871      1.9065
y2              2.7982      3.0320


==> motivation_fig_change_policy_P6.dat <==
configuration   conf1       conf2
y1              1.8871      1.9065
y2              3.0320      2.7982

% P6.SFT.C64K.M3.HB20.Lru | cost = 2.7982 | indSize = 414998, uInterval = 21796 |  FP = 0.1119, FN = 0.0106
% P6.SFT.C64K.M3.HB20.Lfu | cost = 1.9065 | indSize = 414998, uInterval = 21796 |  FP = 0.0208, FN = 0.0035

% P6.SFT.C64K.M3.HB20.Lru | cost = 3.0320 | indSize = 960000, uInterval = 14331 |  FP = 0.2686, FN = 0.0492
% P6.SFT.C64K.M3.HB20.Lfu | cost = 1.8871 | indSize = 960000, uInterval = 14331 |  FP = 0.0013, FN = 0.0036


==> motivation_fig_change_trace.dat <==
configuration   conf1       conf2
y1              1.8699      1.9501
y2              1.9054      1.8256


==> scarab.dat <==
policy  4KAlg   4KBM    4KCF    16KAlg  16KBM   16KCF   64KAlg  64KBM   64KCF
LRU     2.1669  2.1812  2.5945  1.8048  1.8124  2.1244  1.4739  1.4582  1.6615  
W-tLFU  2.0575  2.0703  2.4607  1.7511  1.7520  2.0518  1.5241  1.5062  1.7260  
FRD     2.0204  2.0184  2.4109  1.7237  1.7159  2.0116  1.4480  1.4350  1.6270  
Hyper   2.0925  2.1050  2.5123  1.7898  1.7918  2.1094  1.5000  1.4854  1.7017  


==> wiki.dat <==
policy  4KAlg   4KBM    4KCF    16KAlg  16KBM   16KCF   64KAlg  64KBM   64KCF
LRU     1.9477  1.9114  2.3404  1.8363  1.8039  2.1802  1.7211  1.6982  2.0095  
W-tLFU  1.8205  1.7846  2.1754  1.7448  1.7098  2.0620  1.6484  1.6186  1.9189  
FRD     1.8390  1.8034  2.1988  1.7550  1.7254  2.0752  1.6530  1.6345  1.9219  
Hyper   1.8503  1.8146  2.2150  1.7609  1.7316  2.0845  1.6643  1.6442  1.9369  


==> wiki2.dat <==
policy  4KAlg   4KBM    4KCF    16KAlg  16KBM   16KCF   64KAlg  64KBM   64KCF
LRU     1.8959  1.8651  2.2705  1.7791  1.7556  2.1115  1.6795  1.6624  1.9624  
W-tLFU  1.7654  1.7352  2.1016  1.6976  1.6686  2.0002  1.6106  1.5860  1.8718  
FRD     1.7826  1.7526  2.1235  1.7113  1.6857  2.0179  1.6203  1.6035  1.8811  
Hyper   1.7922  1.7618  2.1370  1.7157  1.6895  2.0239  1.6282  1.6106  1.8922  

